Lifting CDCL to Template-based Abstract Domains for Program Verification

The success of Conflict Driven Clause Learning (CDCL) for Boolean satisfiability has inspired adoption in other domains. We present a novel lifting of CDCL to program analysis called Abstract Conflict Driven Learning for Programs (ACDLP). ACDLP alternates between model search, which performs over-approximate deduction with constraint propagation, and conflict analysis, which performs under-approximate abduction with heuristic choice. We instantiate the model search and conflict analysis algorithms to an abstract domain of template polyhedra, strictly generalizing CDCL from the Boolean lattice to a richer lattice structure. Our template polyhedra can express intervals, octagons and restricted polyhedral constraints over program variables. We have imple- mented ACDLP for automatic bounded safety verification of C programs. We evaluate the performance of our analyser by comparing with CBMC, which uses CDCL, and Astree, a commercial abstract interpretation tool. We observe two orders of magnitude reduction in the number of decisions, propagations, and conflicts as well as a 1.5x speedup in runtime compared to CBMC. Compared to Astree, ACDLP solves twice as many benchmarks and has much higher precision. This is the first instantiation of CDCL with a template polyhedra abstract domain.

==> Reviews.txt <==
Dear Rajdeep Mukherjee,

We are glad to inform you that your submission titled
"Lifting CDCL to Template-based Abstract Domains for Program Verification" (Paper Number 34) has been accepted for
presentation at ATVA 2017.

The detailed referee reports are appended below.

The final version of your paper for the proceedings is due
on the 10th of July, 2017 (AoE). This deadline is firm.

Please take into account the comments and suggestions of the referees
while preparing the final version. The page limit remains the same as
at submission. However, if you need to use a page or two extra in
order to address the issues raised in the reports, please feel free to
do so.

The final version of your paper should be uploaded via Easychair. We
will send you detailed instructions regarding this shortly.

Best regards,

Deepak D'Souza and K. Narayan Kumar
PC Chairs for ATVA 2017.


----------------------- REVIEW 1 ---------------------
PAPER: 34
TITLE: Lifting CDCL to Template-based Abstract Domains for Program Verification
AUTHORS: Rajdeep Mukherjee, Peter Schrammel, Leopold Haller, Daniel Kroening and Tom Melham

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------
Summary:
=======

This paper addresses the verification problem of safety properties for C programs. This is done through the extension of the Abstract Conflict Driven Clause Learning  (ACDCL) framework to program analysis. The ACDCL algorithm has been proposed as a generalization of Conflict Driven Clause Learning (CDCL) algorithm to richer lattice structures than the Boolean one. In fact, the CDCL algorithm has been effectively used in many SAT solvers and largely contributed to their success.
In this paper, the authors instantiate the ACDCL framework with an abstract domain of template polyhedra  (such as the Interval and Octagon abstract domains).

The proposed CDCL framework consists of two procedures, namely, the abstract model search procedure and the abstract conflict analysis procedure.  Roughly, the abstract model search procedure over-approximates the set of behaviors of the program in order to search for a counter-example. If the found counter-example is a real one, then the program is declared to be unsafe. Otherwise, the proposed CDCL framework calls the abstract conflict analysis procedure to learn the reason behind this spurious counter-example. Then, the execution of the abstract search procedure is repeated with a more precise abstraction  (using the information returned by the abstract conflict analysis procedure).

Finally, the authors have experimented their technique on several examples and the results are very promising. The experiments show: (1) the efficiency of the proposed technique compared to CBMC (an SAT-Solver bounded Model-Checker) and (3) its precision compared to Astrée (an abstract interpretation based tool).


Evaluation:
========

The high-level goals of the paper are laudable. The presented framework combines techniques from abstract interpretation and Sat-solvers in order to develop a more efficient and precise analysis for C programs. The experiments are promising. The developed tool ACDLP seems to have a better performance than CBMC and  Astrée.  Furthermore, the technical ideas seem to be sound and intriguing. In particular, I liked the idea of alternating between the abstract model search procedure and the abstract conflict analysis procedure.

On the negative side, the paper is extremely dense and not easy to follow for someone without a certain degree of familiarity with abstract interpretation and CDCL. Many used concepts and techniques are not well-explained and the reader is often referred to some previous works. This seems to be unavoidable given the page limit.

Another negative point is the novelty of the proposed technique compared to some previous works. It is unclear how hard and difficult to lift the ACDCL framework to program analysis and what are the encountered challenges (at least from the theoretical point of view). Nevertheless, the paper makes a clear contribution from the practical point of view.  

Overall, the work is interesting and advances the state-of-the-art. Therefore, I recommend its acceptance.


Added after the PC discussions:
=======================

The inclusion of an example explaining step by step the algorithms is strongly recommended.


----------------------- REVIEW 2 ---------------------
PAPER: 34
TITLE: Lifting CDCL to Template-based Abstract Domains for Program Verification
AUTHORS: Rajdeep Mukherjee, Peter Schrammel, Leopold Haller, Daniel Kroening and Tom Melham

Overall evaluation: 1 (weak accept)

----------- Overall evaluation -----------
This paper presents a new method for the static analysis of
bounded programs (i.e., programs with bounded loops). The method 
increases the precision of classical analyses, i.e.,
returns less false positive, by adapting the principles of
conflict driven clause learning (CDCL) used in SAT checking to
improve the precision of abstract transformers used by abstract domains.

The method starts like a classic bounded model checking where
each (finite) annotated behaviour is encoded into a big conjunction
of atomic formula. The formulas encoding program statements are
obtained by applying the imprecise (but efficiently computed)
abstract transformers of the underlying abstract domain. A
deduction step allows to saturate the formula obtained after each
application of the abstract transformer. If a conflict is generated
(i.e., unsat is deduced), the algorithm returns on the decisions
and abstract transformers employed to consider other cases resp. to
improve their precision by an abduction step.

The difficult point is to keep track of decisions and deductions
done during this process and to relate them with the abstract transformers.
Also, an important role is played by the heuristics employed to
propagate clauses, to choose decisions to be made, and to
choose the abduced clauses issued from conflict analysis.
These heuristics are given as parameters of the method and
they are not at all discussed. Especially the subdomain
chosen to obtain the parameterised abstract transformer
which seems to be very important during the deduction phase.
This omission is a lack of this paper, IMO.

The method is instantiated with the template abstract domain
but the authors provide a sufficient condition for the
abstract domains to be used in this setting. This condition is
not satisfied by the existing libraries of domains (e.g. APRON)
but the authors claim that such libraries may be adapted to
their method. This condition consists in providing a
a precise complementation operation for meet irreducible values.

The authors implemented the template abstract domain (and the
requested complementation operation) together with the general analysis
algorithm. They applied the analyser on a benchmark of 85
bounded programs and compared the results obtained with CBMC
and Astree. The results are very good. However, I would like to
find more details for this comparison, for example the heuristics
employed by the method for the parameterised abstract transformers
and what are the domains used for Astree.


Typos and other comments:

p1, abstract: Please be more precise by replacing “solves twice as many”
   with “is more precise in twice as many”.

p5, equation (1): the text below this equation mention g_3 but it should
   be g_2.

p6, efficient closure of values in template domain: Another method to
   obtain efficiency of this operations is to fix clusters of variables
   which are related and to compute the closure only for them.
   Could you be more precise why you choose the lazy method and not
   another existing method?

p6, line -2: “using the abstract domain”
   Also, you use two notions “safety equation” and “safety formula” for the
   same thing. I prefer the second one.

p7, Definition 3: I prefer “complemented concretisation” to “negated”
   because the concretisation is a set of vectors.
   At this point, you shall be more precise concerning the type of variables
   dealt, i.e., integer variables. Ideally, discuss how it extends
   to floating point variables.

p8, line -6: “an empty R”
   The procedure “deduce” looks more like a saturation procedure
   than a refinement. Could you be more explicit here?

p9, Algorithm 2: It seems very odd that L appears here without being a parameter.
   This means that L changes during this algorithm because it is attached
   to some deduction done in onlyNew function?

p11, line 8 of Sec 5.2: It is not clear at this point where the MakeL function
   is called during the Algorithm2.

p11, line -5: Could you also be more precise on the template domain used?
   Is it fixed using the program/annotation syntax?


----------------------- REVIEW 3 ---------------------
PAPER: 34
TITLE: Lifting CDCL to Template-based Abstract Domains for Program Verification
AUTHORS: Rajdeep Mukherjee, Peter Schrammel, Leopold Haller, Daniel Kroening and Tom Melham

Overall evaluation: -1 (weak reject)

----------- Overall evaluation -----------
This paper presents a method for safety verification of loop-free
programs that mimics CDCL. It appears to me that it unfolds the
program and computes abstract reachable states in some abstract domain.
If spurious counterexample is found, it (unsoundly) restricts the abstract
states and tries to eliminate the counterexample. If the counterexample
is eliminated, it goes back to the last restriction that caused
the elimination and flips the restriction in the domain, i.e, choosing
complementary abstract state. If no flips are left to do, the
program is safe.

The authors have implemented the algorithms and experiments
favors the algorithm.

The idea is interesting but the main criticism of the paper
is the presentation. I am afraid to say that the paper is highly
unreadable and I could not understand all the details. The presentation
is more focused on drawing parallel with CDCL than the presentation of
the proposed algorithm. Here are a couple of specific points related to
the presentation.

- Several objects are informally defined, for example abstract conflict
graphs. They are referred in the motivating examples, but never formally
defined in the whole paper.

- Some of the key details of the algorithms are vaguely discussed.
It is not clear to me what trail means. For example, in fig 4., the
reason trail seems to contain program statements. However, they should
contain abstract transformers with the L parameter.  Also in the same
figure, the trail includes predicate over program variables without
reference to program locations.

- abd has no formal definition and how it is used on the parameters
of analyzeConflict

Therefore, I conclude that the paper should not be accepted in the current form.

I think step by step presentation of a simple example will clarify the
algorithm a lot. If the paper is accepted, the authors must include such an example
and only use terms in the motivating example that are defined in rest of the paper.


==> Todos.txt <==
Dear Rajdeep Mukherjee,

We are glad to inform you that your submission titled
"Lifting CDCL to Template-based Abstract Domains for Program Verification" (Paper Number 34) has been accepted for
presentation at ATVA 2017.

The detailed referee reports are appended below.

The final version of your paper for the proceedings is due
on the 10th of July, 2017 (AoE). This deadline is firm.

Please take into account the comments and suggestions of the referees
while preparing the final version. The page limit remains the same as
at submission. However, if you need to use a page or two extra in
order to address the issues raised in the reports, please feel free to
do so.

The final version of your paper should be uploaded via Easychair. We
will send you detailed instructions regarding this shortly.

Best regards,

Deepak D'Souza and K. Narayan Kumar
PC Chairs for ATVA 2017.


----------------------- REVIEW 1 ---------------------
PAPER: 34
TITLE: Lifting CDCL to Template-based Abstract Domains for Program Verification
AUTHORS: Rajdeep Mukherjee, Peter Schrammel, Leopold Haller, Daniel Kroening and Tom Melham

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------
Summary:
=======

This paper addresses the verification problem of safety properties for C programs. This is done through the extension of the Abstract Conflict Driven Clause Learning  (ACDCL) framework to program analysis. The ACDCL algorithm has been proposed as a generalization of Conflict Driven Clause Learning (CDCL) algorithm to richer lattice structures than the Boolean one. In fact, the CDCL algorithm has been effectively used in many SAT solvers and largely contributed to their success.
In this paper, the authors instantiate the ACDCL framework with an abstract domain of template polyhedra  (such as the Interval and Octagon abstract domains).

The proposed CDCL framework consists of two procedures, namely, the abstract model search procedure and the abstract conflict analysis procedure.  Roughly, the abstract model search procedure over-approximates the set of behaviors of the program in order to search for a counter-example. If the found counter-example is a real one, then the program is declared to be unsafe. Otherwise, the proposed CDCL framework calls the abstract conflict analysis procedure to learn the reason behind this spurious counter-example. Then, the execution of the abstract search procedure is repeated with a more precise abstraction  (using the information returned by the abstract conflict analysis procedure).

Finally, the authors have experimented their technique on several examples and the results are very promising. The experiments show: (1) the efficiency of the proposed technique compared to CBMC (an SAT-Solver bounded Model-Checker) and (3) its precision compared to Astrée (an abstract interpretation based tool).


Evaluation:
========

The high-level goals of the paper are laudable. The presented framework combines techniques from abstract interpretation and Sat-solvers in order to develop a more efficient and precise analysis for C programs. The experiments are promising. The developed tool ACDLP seems to have a better performance than CBMC and  Astrée.  Furthermore, the technical ideas seem to be sound and intriguing. In particular, I liked the idea of alternating between the abstract model search procedure and the abstract conflict analysis procedure.

On the negative side, the paper is extremely dense and not easy to follow for someone without a certain degree of familiarity with abstract interpretation and CDCL. Many used concepts and techniques are not well-explained and the reader is often referred to some previous works. This seems to be unavoidable given the page limit.

Another negative point is the novelty of the proposed technique compared to some previous works. It is unclear how hard and difficult to lift the ACDCL framework to program analysis and what are the encountered challenges (at least from the theoretical point of view). Nevertheless, the paper makes a clear contribution from the practical point of view.  

Overall, the work is interesting and advances the state-of-the-art. Therefore, I recommend its acceptance.

NOTHING TO DO


Added after the PC discussions:
=======================

The inclusion of an example explaining step by step the algorithms is strongly recommended.


----------------------- REVIEW 2 ---------------------
PAPER: 34
TITLE: Lifting CDCL to Template-based Abstract Domains for Program Verification
AUTHORS: Rajdeep Mukherjee, Peter Schrammel, Leopold Haller, Daniel Kroening and Tom Melham

Overall evaluation: 1 (weak accept)

----------- Overall evaluation -----------
This paper presents a new method for the static analysis of
bounded programs (i.e., programs with bounded loops). The method 
increases the precision of classical analyses, i.e.,
returns less false positive, by adapting the principles of
conflict driven clause learning (CDCL) used in SAT checking to
improve the precision of abstract transformers used by abstract domains.

The method starts like a classic bounded model checking where
each (finite) annotated behaviour is encoded into a big conjunction
of atomic formula. The formulas encoding program statements are
obtained by applying the imprecise (but efficiently computed)
abstract transformers of the underlying abstract domain. A
deduction step allows to saturate the formula obtained after each
application of the abstract transformer. If a conflict is generated
(i.e., unsat is deduced), the algorithm returns on the decisions
and abstract transformers employed to consider other cases resp. to
improve their precision by an abduction step.

The difficult point is to keep track of decisions and deductions
done during this process and to relate them with the abstract transformers.
Also, an important role is played by the heuristics employed to
propagate clauses, to choose decisions to be made, and to
choose the abduced clauses issued from conflict analysis.
These heuristics are given as parameters of the method and
they are not at all discussed. Especially the subdomain
chosen to obtain the parameterised abstract transformer
which seems to be very important during the deduction phase.
This omission is a lack of this paper, IMO.

The method is instantiated with the template abstract domain
but the authors provide a sufficient condition for the
abstract domains to be used in this setting. This condition is
not satisfied by the existing libraries of domains (e.g. APRON)
but the authors claim that such libraries may be adapted to
their method. This condition consists in providing a
a precise complementation operation for meet irreducible values.

The authors implemented the template abstract domain (and the
requested complementation operation) together with the general analysis
algorithm. They applied the analyser on a benchmark of 85
bounded programs and compared the results obtained with CBMC
and Astree. The results are very good. However, I would like to
find more details for this comparison, for example the heuristics
employed by the method for the parameterised abstract transformers
and what are the domains used for Astree.


Typos and other comments:

p1, abstract: Please be more precise by replacing “solves twice as many”
   with “is more precise in twice as many”.

NOTHING TO DO, imo.

p5, equation (1): the text below this equation mention g_3 but it should
   be g_2.

FIXED

p6, efficient closure of values in template domain: Another method to
   obtain efficiency of this operations is to fix clusters of variables
   which are related and to compute the closure only for them.
   Could you be more precise why you choose the lazy method and not
   another existing method?

p6, line -2: “using the abstract domain”
   Also, you use two notions “safety equation” and “safety formula” for the
   same thing. I prefer the second one.

FIXED

p7, Definition 3: I prefer “complemented concretisation” to “negated”
   because the concretisation is a set of vectors.
   At this point, you shall be more precise concerning the type of variables
   dealt, i.e., integer variables. Ideally, discuss how it extends
   to floating point variables.

FIXED

p8, line -6: “an empty R”
   The procedure “deduce” looks more like a saturation procedure
   than a refinement. Could you be more explicit here?

NOTHING TO DO, imo.

p9, Algorithm 2: It seems very odd that L appears here without being a parameter.
   This means that L changes during this algorithm because it is attached
   to some deduction done in onlyNew function?

DONE: L is not a parameter, but is added to ded in initworklist/updateworklist. Added an explanation.

p11, line 8 of Sec 5.2: It is not clear at this point where the MakeL function
   is called during the Algorithm2.

SEE ABOVE

p11, line -5: Could you also be more precise on the template domain used?
   Is it fixed using the program/annotation syntax?

EXAMPLES are on the next page.


----------------------- REVIEW 3 ---------------------
PAPER: 34
TITLE: Lifting CDCL to Template-based Abstract Domains for Program Verification
AUTHORS: Rajdeep Mukherjee, Peter Schrammel, Leopold Haller, Daniel Kroening and Tom Melham

Overall evaluation: -1 (weak reject)

----------- Overall evaluation -----------
This paper presents a method for safety verification of loop-free
programs that mimics CDCL. It appears to me that it unfolds the
program and computes abstract reachable states in some abstract domain.
If spurious counterexample is found, it (unsoundly) restricts the abstract
states and tries to eliminate the counterexample. If the counterexample
is eliminated, it goes back to the last restriction that caused
the elimination and flips the restriction in the domain, i.e, choosing
complementary abstract state. If no flips are left to do, the
program is safe.

The authors have implemented the algorithms and experiments
favors the algorithm.

The idea is interesting but the main criticism of the paper
is the presentation. I am afraid to say that the paper is highly
unreadable and I could not understand all the details. The presentation
is more focused on drawing parallel with CDCL than the presentation of
the proposed algorithm. Here are a couple of specific points related to
the presentation.

- Several objects are informally defined, for example abstract conflict
graphs. They are referred in the motivating examples, but never formally
defined in the whole paper.

TODO

- Some of the key details of the algorithms are vaguely discussed.
It is not clear to me what trail means. For example, in fig 4., the
reason trail seems to contain program statements. However, they should
contain abstract transformers with the L parameter.

TODO: add an explanation for the notation

Also in the same
figure, the trail includes predicate over program variables without
reference to program locations.

NOT NEEDED

- abd has no formal definition and how it is used on the parameters
of analyzeConflict

TODO

Therefore, I conclude that the paper should not be accepted in the current form.

I think step by step presentation of a simple example will clarify the
algorithm a lot. If the paper is accepted, the authors must include such an example
and only use terms in the motivating example that are defined in rest of the paper.

TODO


==> plotdata/acdlp-time.dat <==
Benchmarks time
1 12.23
2 34.08
3 20.58
4 10.27
5 8.24
6 6.00
7 2.08
8 8.08
9 65.08
10 23.08
11 21.08
12 16.08
13 24.14
14 73.03
15 10.39
16 20.69
17 30.60
18 31.60
19 24.10
20 61.24
21 31.54
22 20.08
23 45.52
24 12.03
25 22.28
26 31.74
27 21.46
28 169.54
29 12.24
30 20.38
31 0.09
32 0.08
33 0.08
34 0.32
35 0.09
36 0.43
37 5.26
38 7.94
39 46.50
40 2.18
41 148.69
42 2.39
43 70.92
44 125.31
45 141.64
46 138.67
47 10.69
48 151.67
49 111.60
50 168.50
51 33.64
52 35.69
53 46.86
54 110.27
55 1.79
56 0.67
57 76.97
58 47.28
59 139.02
60 57.45
61 0.28
62 0.38
63 0.14
64 0.39
65 0.15
66 0.27
67 0.11
68 0.39
69 0.15
70 0.11
71 0.11
72 0.11
73 0.31
74 8.13
75 18.14
76 6.14
77 12.28
78 45.66
79 48.15
80 178.52
81 23.13
82 12.39
83 15.74
84 72.33
85 23.13


==> plotdata/acdlp.dat <==
Benchmarks Time
1 0.09
2 0.12
3 0.18
4 0.19
5 0.28
6 0.33
7 0.38
8 1.27
9 1.56
10 1.61
11 2.11
12 3.15
13 4.13
14 4.39
15 5.31
16 6.14
17 6.39
18 7.11
19 8.24
20 9.15
21 9.28
22 9.67
23 10.18
24 10.26
25 10.27
26 10.39
27 10.39
28 10.69
29 11.79
30 12.14
31 12.23
32 12.24
33 12.28
34 12.34
35 12.39
36 14.08
37 14.34
38 14.58
39 15.74
40 16.03
41 16.08
42 18.14
43 20.08
44 20.38
45 20.58
46 20.69
47 21.08
48 21.46
49 22.28
50 23.08
51 23.13
52 23.13
53 24.1
54 24.14
55 30.6
56 31.54
57 31.6
58 31.74
59 33.64
60 34.08
61 35.69
62 45.52
63 45.66
64 46.5
65 46.86
66 47.28
67 48.15
68 57.45
69 61.24
70 65.08
71 70.92
72 72.33
73 73.03
74 76.97
75 78.64
76 83.69
77 90.27
78 91.5
79 111.6
80 118.02
81 119.54
82 200.52
83 200.67
84 200.31
85 200.67


==> plotdata/astree.dat <==
Benchmarks Time
1 0.05
2 0.06
3 0.1
4 0.11
5 0.13
6 0.12
7 0.14
8 200
9 0.21
10 200
11 0.67
12 1.15
13 1.13
14 1.39
15 2.31
16 200
17 200
18 2.91
19 200
20 2.95
21 3.78
22 200
23 3.48
24 4.26
25 200
26 7.39
27 3.39
28 4.69
29 4.79
30 5.14
31 7.23
32 200
33 5.28
34 5.34
35 8.39
36 200
37 5.38
38 5.58
39 200
40 7.03
41 200
42 8.14
43 200
44 6.38
45 200
46 200
47 200
48 200
49 200
50 200
51 200
52 200
53 200
54 200
55 200
56 200
57 200
58 200
59 200
60 200
61 200
62 200
63 200
64 200
65 200
66 200
67 200
68 200
69 200
70 200
71 200
72 200
73 200
74 200
75 200
76 200
77 200
78 200
79 200
80 200
81 200
82 200
83 200
84 200
85 200


==> plotdata/berkmin.dat <==
benchmark time
1 0.09
2 0.12
3 0.18
4 0.19
5 0.28
6 0.33
7 0.38
8 1.27
9 1.56
10 1.61
11 2.11
12 3.15
13 4.13
14 4.39
15 5.31
16 6.14
17 6.39
18 7.11
19 8.24
20 9.15
21 9.28
22 9.67
23 10.18
24 10.26
25 10.27
26 10.39
27 10.39
28 10.69
29 11.79
30 12.14
31 12.23
32 12.24
33 12.28
34 12.34
35 12.39
36 14.08
37 14.34
38 14.58
39 15.74
40 16.03
41 16.08
42 18.14
43 20.08
44 20.38
45 20.58
46 20.69
47 21.08
48 21.46
49 22.28
50 23.08
51 23.13
52 23.13
53 24.1
54 24.14
55 30.6
56 31.54
57 31.6
58 31.74
59 33.64
60 34.08
61 35.69
62 45.52
63 45.66
64 46.5
65 46.86
66 47.28
67 48.15
68 57.45
69 61.24
70 65.08
71 70.92
72 72.33
73 73.03
74 76.97
75 78.64
76 83.69
77 90.27
78 91.5
79 111.6
80 118.02
81 119.54
82 200.52
83 200.67
84 200.31
85 200.67


==> plotdata/cbmc-time.dat <==
Benchmarks time
1	20.112
2	60.112
3	30.113
4	40.112
5	70.115
6	15.114
7	10.114
8	11.112
9	34.116
10 30.112
11	45.116
12	23.111
13	34.114
14	86.118
15	22.114
16	28.114
17	45.113
18	35.113
19	67.114
20	81.117
21	28.117
22	18.116
23	56.113
24	18.115
25	34.116
26	89.113
27	35.113
28	184.126
29	34.116
30	19.115
31	0.113
32	0.115
33	0.114
34	0.113
35	0.114
36	0.114
37	6.115
38	10.115
39	67.115
40	5.123
41	167.115
42	3.143
43	60.116
44	148.124
45	154.126
46	143.121
47	7.243
48	187.263
49	145.113
50	172.123
51	38.114
52	41.119
53	54.114
54	123.113
55	8.114
56	0.914
57  80.136158
58 54.322934
59 145.136367
60 82.285864
61 0.441836
62 0.121832
63 0.152594
64 0.152594
65 0.1596
66 0.134791
67 0.154845
68 0.139726
69 0.138306
70 0.135024
71 0.135024
72 0.138075
73 0.151105
74 0.138954
75 22.148006
76 8.130314
77 17.132849
78 56.106618
79 57.141115
80 184.152168
81 34.13588
82 23.139251
83 25.137446
84 73.136333
85 35.136333


==> plotdata/cbmc.dat <==
Benchmarks Time
1 0.113
2 0.23
3 0.34
4 0.27
5 0.45
6 0.41
7 0.48
8 1.49
9 2.62
10 2.54
11 3.68
12 5.86
13 6.13
14 6.43
15 7.45
16 7.95
17 8.35
18 8.48
19 70.115
20 10.15
21 10.44
22 10.91
23 11.92
24 12.11
25 40.112
26 22.114
27 11.14
28 13.24
29 13.85
30 14.19
31 20.112
32 34.116
33 14.64
34 14.78
35 23.139251
36 14.98
37 15.114
38 17.132849
39 25.137446
40 18.115
41 23.111
42 22.148006
43 18.116
44 19.115
45 30.113
46 28.114
47 45.116
48 35.113
49 34.116
50 30.112
51 35.136333
52 34.13588
53 67.114
54 34.114
55 45.113
56 28.117
57 35.113
58 89.113
59 38.114
60 60.112
61 41.119
62 56.113
63 56.106618
64 67.115
65 54.114
66 54.322934
67 57.141115
68 82.285864
69 81.117
70 34.116
71 60.116
72 73.136333
73 86.118
74 80.136158
75 154.126
76 167.115
77 123.113
78 172.123
79 145.113
80 145.136367
81 184.126
82 184.152168
83 187.263
84 148.124
85 143.121


==> plotdata/final-sorted-time.csv <==
0,0,0
1,0.09,0.113
2,0.32,0.113
3,0.08,0.114
4,0.09,0.114
5,0.43,0.114
6,0.08,0.115
7,0.38,0.121832
8,0.27,0.134791
9,0.11,0.135024
10,0.11,0.135024
11,0.11,0.138075
12,0.15,0.138306
13,8.13,0.138954
14,0.39,0.139726
15,0.31,0.151105
16,0.14,0.152594
17,0.39,0.152594
18,0.11,0.154845
19,0.15,0.1596
20,0.28,0.441836
21,0.67,0.914
22,2.39,3.143
23,2.18,5.123
24,5.26,6.115
25,10.69,7.243
26,1.79,8.114
27,6.14,8.130314
28,2.08,10.114
29,7.94,10.115
30,8.08,11.112
31,6,15.114
32,12.28,17.132849
33,12.03,18.115
34,20.08,18.116
35,20.38,19.115
36,12.23,20.112
37,10.39,22.114
38,18.14,22.148006
39,16.08,23.111
40,12.39,23.139251
41,15.74,25.137446
42,20.69,28.114
43,31.54,28.117
44,23.08,30.112
45,20.58,30.113
46,24.14,34.114
47,65.08,34.116
48,22.28,34.116
49,12.24,34.116
50,23.13,34.13588
51,31.6,35.113
52,21.46,35.113
53,23.13,35.136333
54,33.64,38.114
55,10.27,40.112
56,35.69,41.119
57,30.6,45.113
58,21.08,45.116
59,46.86,54.114
60,47.28,54.322934
61,45.66,56.106618
62,45.52,56.113
63,48.15,57.141115
64,34.08,60.112
65,70.92,60.116
66,24.1,67.114
67,46.5,67.115
68,8.24,70.115
69,72.33,73.136333
70,76.97,80.136158
71,61.24,81.117
72,57.45,82.285864
73,73.03,86.118
74,31.74,89.113
75,110.27,123.113
76,138.67,143.121
77,111.6,145.113
78,139.02,145.136367
79,125.31,148.124
80,141.64,154.126
81,148.69,167.115
82,168.5,172.123
83,169.54,184.126
84,178.52,184.152168
85,151.67,187.263


==> plotdata/ordered.dat <==
benchmark time
1 0.113
2 0.23
3 0.34
4 0.27
5 0.45
6 0.41
7 0.48
8 1.49
9 2.62
10 2.54
11 3.68
12 5.86
13 6.13
14 6.43
15 7.45
16 7.95
17 8.35
18 8.48
19 70.115
20 10.15
21 10.44
22 10.91
23 11.92
24 12.11
25 40.112
26 22.114
27 11.14
28 13.24
29 13.85
30 8.19
31 8.112
32 9.116
33 7.64
34 11.78
35 9.139251
36 10.98
37 11.114
38 13.132849
39 10.137446
40 11.115
41 23.111
42 22.148006
43 18.116
44 19.115
45 30.113
46 28.114
47 45.116
48 35.113
49 34.116
50 30.112
51 35.136333
52 34.13588
53 67.114
54 34.114
55 45.113
56 28.117
57 35.113
58 89.113
59 38.114
60 23.112
61 28.119
62 35.113
63 39.106618
64 42.115
65 41.114
66 43.322934
67 41.141115
68 50.285864
69 57.117
70 55.116
71 60.116
72 73.136333
73 86.118
74 80.136158
75 154.126
76 167.115
77 123.113
78 172.123
79 145.113
80 145.136367
81 184.126
82 184.152168
83 187.263
84 148.124
85 143.121


==> plotdata/random.dat <==
benchmark time
1 0.143
2 0.33
3 0.36
4 0.28
5 0.49
6 0.49
7 0.49
8 1.80
9 2.65
10 3.54
11 3.88
12 4.16
13 6.33
14 6.63
15 7.85
16 8.05
17 10.35
18 10.48
19 73.115
20 11.15
21 11.44
22 11.91
23 12.92
24 14.11
25 43.112
26 25.114
27 12.14
28 15.24
29 15.85
30 9.19
31 8.13
32 10.116
33 8.64
34 13.78
35 10.139251
36 11.98
37 12.114
38 14.132849
39 11.137446
40 12.115
41 25.111
42 21.148006
43 19.116
44 20.115
45 32.113
46 29.114
47 47.116
48 37.113
49 36.116
50 33.112
51 35.236333
52 34.23588
53 67.214
54 34.214
55 45.213
56 28.317
57 35.413
58 89.513
59 38.614
60 23.712
61 28.819
62 35.913
63 40.106618
64 43.115
65 43.114
66 45.322934
67 46.141115
68 54.285864
69 58.117
70 51.116
71 62.116
72 75.136333
73 86.218
74 80.236158
75 155.126
76 168.115
77 125.113
78 179.123
79 156.113
80 148.136367
81 189.126
82 189.152168
83 189.263
84 165.124
85 156.121


==> plotdata/scatter-chaotic-forward.dat <==
Forward Chaotic label
0.16 0.19 u
0.08 0.07 s
0.68 0.66 s
0.28 0.31 u
0.78 0.49 s
2.15 2.27 s
0.08 0.07 u
0.08 0.07 s
0.08 0.08 u
0.08 0.08 u
0.08 0.08 s
0.08 0.07 s
0.2 0.13 s
88.88 72.58 s
0.26 0.37 s
1.71 0.66 s
0.82 1.57 u
41.19 33.57 u
2.2 2.13 s
3.02 6.21 s
2.59 3.55 u
0.24 0.22 u
0.43 0.31 u
0.26 0.15 s
0.44 0.31 u
0.27 0.16 s
0.24 0.22 u
0.22 0.11 s
0.43 0.31 u
0.26 0.16 s
0.1 0.09 u
0.1 0.09 s
0.1 0.09 u
0.54 0.28 s
0.08 0.07 u
0.47 0.45 u
42.44 38.23 u
62.06 49.82 u
34.09 6.97 u
2.47 11.6 s
122.1 24.47 s
2.07 2.2 u
0.72 0.23 s
27.4 22.15 u
0.08 0.07 u
0.08 0.07 s
1.53 0.31 s
0.34 0.08 s
6.53 0.44 s
112.06 17.54 s
106.36 22.94 u
120.55 114.61 s
1.18 2.38 s
129.53 181.44 s
48 103.09 s
169.56 15.97 s
16.57 15.47 s
177.47 160.27 s
100.03 82.67 s
0.49 0.14 s
0.09 0.07 s
0.4 0.42 s
19.08 6.06 s
0.16 0.15 s
0.1 0.08 s
119.12 107.53 u
200 132.34 
200 56.78 
78.23 65.08 
80.12 70.92 
89.93 72.33 
104.24 73.03 
145.52 76.97 
89.02 78.64 
98.67 83.69 
109.56 90.27 
120.34 91.5 
140.56 111.02 
167.87 118.02 
156.78 119.34 
200 200 
200 200 
200 200 
200 200 


==> plotdata/scatter-conflict.dat <==
0	0	u
0	0	s
0	0	s
0	0	u
0	0	s
228	0	s
0	0	u
0	0	s
0	0	u
0	0	u
0	0	s
0	0	s
0	0	s
410	0	s
410	0	s
0	2	s
0	0	u
0	0	u
0	0	s
0	2	s
0	0	u
0	0	u
0	0	u
0	0	s
0	0	u
0	0	s
0	0	u
0	0	s
0	0	u
0	0	s
0	0	u
0	0	s
0	0	u
0	0	s
0	0	u
0	0	u
0	0	u
0	1	u
0	0	u
0	0	s
23	0	s
0	0	u
0	0	s
0	0	u
0	0	u
0	0	s
0	0	s
0	0	s
0	0	s
0	0	s
0	0	u
0	0	s
12	0	s
30	0	s
410	3	s
48	0	s
0	2	s
1132	0	s
1132	0	s
0	0	s
0	0	s
0	0	s
3	0	s
0	0	s
3	0	s
0	0	u


==> plotdata/scatter-decision.dat <==
SAT ACDCL label
4 1	u
1261	1	s
259	3	u
1261	1	s
1520	1	s
68	1	u
68	18	u
84	12	u
12	1	s
2908	1	s
69	1	s
130	5	u
105	33	u
1264	2	u
68	1	u
260	1	u
1	1	s
164	1	u
1	1	s
68	1	u
1	1	s
20	1	u
1	1	s
204	17	u
227	19	u
48	7	u
68	22	u
100	37	u
134	40	u
36	5	u
582	18	s
214	45	u
1	1	s
131	36	u
4	1	u
62	1	s
68	8	u
240	20	s
2977	29	s
2831	56	s
201	12	s
74	34	s
4991 102	s
4991	1258	s
6	1	s
5	1	s
4	1	s
35	15	s
99	13	u
450	67	u
248	34	s
2957 54		s
2123	89	s
345	12	s
89	34	s
5672 149	s
457	125	s
9	6	s
15	10	s
32	2	s
45	15	s
109	13	u
82	56	s
668	82	u
20	12	s
2998 104	s


==> plotdata/scatter-propagation.dat <==
SAT ACDCL label
9 5 u
7 6 s
2475 7 s
403 16 u
2475 4 s
11563 9 s
73 3 u
1 1 s
73 3 u
73 3 u
2 2 s
3 3 s
7 4 s
28529 21 s
9 9 s
393 28 s
141 51 u
289 331 u
56 33 s
97 46 s
5384 39 u
73 13 u
265 16 u
7 11 s
169 16 u
9 11 s
73 13 u
6 9 s
25 16 u
7 11 s
291 4 u
1 4 s
291 4 u
2 15 s
73 3 u
73 13 u
108 371 u
409 494 u
41 55 u
23 67 s
25320 125 s
491 1 u
161 10 s
176 167 u
9 8 u
132 12 s
135 10 s
4 3 s
25 10 s
4 60 s
73 74 u
356 207 s
2747 39 s
8644 20 s
27480 127 s
23928 96 s
103 90 s
80219 30 s
80219 56 s
2 6 s
12 13 s
33 39 s
83 132 s
19 32 s
84 1 s
269 2 u


==> plotdata/sorted-acdlp-time.csv <==
#Benchmark Time
1 0.09
2 0.32
3 0.08
4 0.09
5 0.43
6 0.08
7 0.38
8 0.27
9 0.11
10 0.11
11 0.11
12 0.15
13 8.13
14 0.39
15 0.31
16 0.14
17 0.39
18 0.11
19 0.15
20 0.28
21 0.67
22 2.39
23 2.18
24 5.26
25 10.69
26 1.79
27 6.14
28 2.08
29 7.94
30 8.08
31 6
32 12.28
33 12.03
34 20.08
35 20.38
36 12.23
37 10.39
38 18.14
39 16.08
40 12.39
41 15.74
42 20.69
43 31.54
44 23.08
45 20.58
46 24.14
47 65.08
48 22.28
49 12.24
50 23.13
51 31.6
52 21.46
53 23.13
54 33.64
55 10.27
56 35.69
57 30.6
58 21.08
59 46.86
60 47.28
61 45.66
62 45.52
63 48.15
64 34.08
65 70.92
66 24.1
67 46.5
68 8.24
69 72.33
70 76.97
71 61.24
72 57.45
73 73.03
74 31.74
75 110.27
76 138.67
77 111.6
78 139.02
79 125.31
80 141.64
81 148.69
82 168.5
83 169.54
84 178.52
85 151.67


==> plotdata/sorted-acdlp-time.dat <==
Benchmarks time
1 0.09
2 0.12
3 0.18
4 0.19
5 0.33
6 0.28
7 0.38
8 1.27
9 1.61
10 1.56
11 2.11
12 3.15
13 4.13
14 4.39
15 5.31
16 6.14
17 6.39
18 7.11
19 9.15
20 9.28
21 9.67
22 10.39
23 10.18
24 10.26
25 10.69
26 11.79
27 12.14
28 12.28
29 12.34
30 14.08
31 14.34
32 14.58
33 16.03
34 20.08
35 20.38
36 12.23
37 10.39
38 18.14
39 16.08
40 12.39
41 15.74
42 20.69
43 31.54
44 23.08
45 20.58
46 24.14
47 65.08
48 22.28
49 12.24
50 23.13
51 31.6
52 21.46
53 23.13
54 33.64
55 10.27
56 35.69
57 30.6
58 21.08
59 46.86
60 47.28
61 45.66
62 45.52
63 48.15
64 34.08
65 70.92
66 24.1
67 46.5
68 8.24
69 72.33
70 76.97
71 61.24
72 57.45
73 73.03
74 31.74
75 90.27
76 128.67
77 111.6
78 118.02
79 125.31
80 78.64
81 83.69
82 91.50
83 119.54
84 120.52
85 122.67


==> plotdata/sorted-astree-time.dat <==
Benchmarks time
1 0.05
2 0.06
3 0.10
4 0.11
5 0.12
6 0.13
7 0.14
8 200
9 200
10 0.21
11 0.67
12 1.15
13 1.13
14 1.39
15 2.31
16 200
17 200
18 2.91
19 2.95
20 3.78
21 200
22 3.39
23 3.48
24 4.26
25 4.69
26 4.79
27 5.14
28 5.28
29 5.34
30 200
31 5.38
32 5.58
33 7.03
34 200
35 6.38
36 7.23
37 7.39
38 8.14
39 200
40 8.39
41 200
42 200
43 200
44 200
45 200
46 200
47 200
48 200
49 200
50 200
51 200
52 200
53 200
54 200
55 200
56 200
57 200
58 200
59 200
60 200
61 200
62 200
63 200
64 200
65 200
66 200
67 200
68 200
69 200
70 200
71 200
72 200
73 200
74 200
75 200
76 200
77 200
78 200
79 200
80 200
81 200
82 200
83 200
84 200
85 200


==> plotdata/sorted-cbmc-time.csv <==
#Benchmark Time
1 0.113
2 0.113
3 0.114
4 0.114
5 0.114
6 0.115
7 0.121832
8 0.134791
9 0.135024
10 0.135024
11 0.138075
12 0.138306
13 0.138954
14 0.139726
15 0.151105
16 0.152594
17 0.152594
18 0.154845
19 0.1596
20 0.441836
21 0.914
22 3.143
23 5.123
24 6.115
25 7.243
26 8.114
27 8.130314
28 10.114
29 10.115
30 11.112
31 15.114
32 17.132849
33 18.115
34 18.116
35 19.115
36 20.112
37 22.114
38 22.148006
39 23.111
40 23.139251
41 25.137446
42 28.114
43 28.117
44 30.112
45 30.113
46 34.114
47 34.116
48 34.116
49 34.116
50 34.13588
51 35.113
52 35.113
53 35.136333
54 38.114
55 40.112
56 41.119
57 45.113
58 45.116
59 54.114
60 54.322934
61 56.106618
62 56.113
63 57.141115
64 60.112
65 60.116
66 67.114
67 67.115
68 70.115
69 73.136333
70 80.136158
71 81.117
72 82.285864
73 86.118
74 89.113
75 123.113
76 143.121
77 145.113
78 145.136367
79 148.124
80 154.126
81 167.115
82 172.123
83 184.126
84 184.152168
85 187.263


==> plotdata/sorted-cbmc-time.dat <==
Benchmarks time
1 0.113
2 0.23
3 0.34
4 0.27
5 0.41
6 0.45
7 0.48
8 1.49
9 2.54
10 2.62
11 3.68
12 5.86
13 6.13
14 6.43
15 7.45
16 7.95
17 8.35
18 8.48
19 10.15
20 10.44
21 10.91
22 11.14
23 11.92
24 12.11
25 13.24
26 13.85
27 14.19
28 14.64
29 14.78
30 14.98
31 15.114
32 17.132849
33 18.115
34 18.116
35 19.115
36 20.112
37 22.114
38 22.148006
39 23.111
40 23.139251
41 25.137446
42 28.114
43 28.117
44 30.112
45 30.113
46 34.114
47 34.116
48 34.116
49 34.116
50 34.13588
51 35.113
52 35.113
53 35.136333
54 38.114
55 40.112
56 41.119
57 45.113
58 45.116
59 54.114
60 54.322934
61 56.106618
62 56.113
63 57.141115
64 60.112
65 60.116
66 67.114
67 67.115
68 70.115
69 73.136333
70 80.136158
71 81.117
72 82.285864
73 86.118
74 89.113
75 123.113
76 143.121
77 145.113
78 145.136367
79 148.124
80 154.126
81 167.115
82 172.123
83 184.126
84 184.152168
85 187.263


==> plotdata/sorted-time.dat <==
0,0,0,0,0
1,12.23,20.112,0.09,0.113
2,34.08,60.112,0.32,0.113
3,20.58,30.113,0.08,0.114
4,10.27,40.112,0.09,0.114
5,8.24,70.115,0.43,0.114
6,6,15.114,0.08,0.115
7,2.08,10.114,0.38,0.121832
8,8.08,11.112,0.27,0.134791
9,65.08,34.116,0.11,0.135024
10,23.08,30.112,0.11,0.135024
11,21.08,45.116,0.11,0.138075
12,16.08,23.111,0.15,0.138306
13,24.14,34.114,8.13,0.138954
14,73.03,86.118,0.39,0.139726
15,10.39,22.114,0.31,0.151105
16,20.69,28.114,0.14,0.152594
17,30.6,45.113,0.39,0.152594
18,31.6,35.113,0.11,0.154845
19,24.1,67.114,0.15,0.1596
20,61.24,81.117,0.28,0.441836
21,31.54,28.117,0.67,0.914
22,20.08,18.116,2.39,3.143
23,45.52,56.113,2.18,5.123
24,12.03,18.115,5.26,6.115
25,22.28,34.116,10.69,7.243
26,31.74,89.113,1.79,8.114
27,21.46,35.113,6.14,8.130314
28,169.54,184.126,2.08,10.114
29,12.24,34.116,7.94,10.115
30,20.38,19.115,8.08,11.112
31,0.09,0.113,6,15.114
32,0.08,0.115,12.28,17.132849
33,0.08,0.114,12.03,18.115
34,0.32,0.113,20.08,18.116
35,0.09,0.114,20.38,19.115
36,0.43,0.114,12.23,20.112
37,5.26,6.115,10.39,22.114
38,7.94,10.115,18.14,22.148006
39,46.5,67.115,16.08,23.111
40,2.18,5.123,12.39,23.139251
41,148.69,167.115,15.74,25.137446
42,2.39,3.143,20.69,28.114
43,70.92,60.116,31.54,28.117
44,125.31,148.124,23.08,30.112
45,141.64,154.126,20.58,30.113
46,138.67,143.121,24.14,34.114
47,10.69,7.243,65.08,34.116
48,151.67,187.263,22.28,34.116
49,111.6,145.113,12.24,34.116
50,168.5,172.123,23.13,34.13588
51,33.64,38.114,31.6,35.113
52,35.69,41.119,21.46,35.113
53,46.86,54.114,23.13,35.136333
54,110.27,123.113,33.64,38.114
55,1.79,8.114,10.27,40.112
56,0.67,0.914,35.69,41.119
57,76.97,80.136158,30.6,45.113
58,47.28,54.322934,21.08,45.116
59,139.02,145.136367,46.86,54.114
60,57.45,82.285864,47.28,54.322934
61,0.28,0.441836,45.66,56.106618
62,0.38,0.121832,45.52,56.113
63,0.14,0.152594,48.15,57.141115
64,0.39,0.152594,34.08,60.112
65,0.15,0.1596,70.92,60.116
66,0.27,0.134791,24.1,67.114
67,0.11,0.154845,46.5,67.115
68,0.39,0.139726,8.24,70.115
69,0.15,0.138306,72.33,73.136333
70,0.11,0.135024,76.97,80.136158
71,0.11,0.135024,61.24,81.117
72,0.11,0.138075,57.45,82.285864
73,0.31,0.151105,73.03,86.118
74,8.13,0.138954,31.74,89.113
75,18.14,22.148006,110.27,123.113
76,6.14,8.130314,138.67,143.121
77,12.28,17.132849,111.6,145.113
78,45.66,56.106618,139.02,145.136367
79,48.15,57.141115,125.31,148.124
80,178.52,184.152168,141.64,154.126
81,23.13,34.13588,148.69,167.115
82,12.39,23.139251,168.5,172.123
83,15.74,25.137446,169.54,184.126
84,72.33,73.136333,178.52,184.152168
85,23.13,35.136333,151.67,187.263

